Economical Quasi-Newton Self Consistent Field Solver

We present an efficient quasi-Newton orbital solver optimized to reduce the number of gradient (Fock matrix) evaluations. The solver optimizes orthogonal orbitals by sequences of unitary rotations generated by the (preconditioned) limited-memory Broyden-Fletcher-Goldfarb-Shanno (L-BFGS) algorithm incorporating trust-region step restriction. Low-rank structure of the inverse (approximate) Hessian is exploited not only in L-BFGS but also when solving the trust-region problem. The efficiency of the proposed ``Quasi-Newton Unitary Optimization with Trust-Region'' (QUOTR) method is compared to that of the standard Roothaan-Hall approach accelerated by the Direct Inversion of Iterative Subspace (DIIS), and other exact and approximate Newton solvers for mean-field (Hartree-Fock and Kohn-Sham) problems.

==> electronic_supplementary_information.txt <==
# Supplementary Information
# Note: all energies in E_h

################################################################################
# structures of chemical species
################################################################################
9
! acetamide CH3CONH2 CS symmetry MP2=FULL/6-31G* structure from Gaussian 09
C -1.372065 -0.285092 0.000001
C 0.078043 0.150430 -0.000001
N 0.979510 -0.877773 0.000000
O 0.429007 1.327322 -0.000002
H -1.998971 0.604951 0.001030
H -1.596623 -0.886007 -0.885778
H -1.596114 -0.887696 0.884761
H 1.963523 -0.650191 -0.000001
H 0.703690 -1.847254 0.000002

10
! acetone CH3COCH3 @ B3LYP/6-31G* constrained at C2v MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .179345
O .000000 .000000 1.405925
C .000000 1.285389 -.616473
C .000000 -1.285389 -.616473
H .000000 2.135495 .065608
H .000000 -2.135495 .065608
H .881045 1.331315 -1.264253
H -.881045 1.331315 -1.264253
H -.881045 -1.331315 -1.264253
H .881045 -1.331315 -1.264253

4
! AlCl3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Al .000000 .000000 .000000
Cl .000000 2.069040 .000000
Cl 1.791841 -1.034520 .000000
Cl -1.791841 -1.034520 .000000

4
! AlF3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Al 0.000000 0.000000 0.000000
F 0.000000 1.644717 0.000000
F 1.424367 -0.822358 0.000000
F -1.424367 -0.822358 0.000000

7
! allene C3H4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.000000
C 0.000000 0.000000 1.311178
C 0.000000 0.000000 -1.311178
H 0.000000 0.926778 1.876635
H -0.000000 -0.926778 1.876635
H 0.926778 -0.000000 -1.876635
H -0.926778 0.000000 -1.876635

4
! MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
B 0.000000 0.000000 0.000000
Cl 0.000000 1.735352 -0.000000
Cl 1.502859 -0.867676 -0.000000
Cl -1.502859 -0.867676 -0.000000

2
! BeH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Be 0.000000 0.000000 0.269376
H 0.000000 0.000000 -1.077506

12
! benzene C6H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 1.395230 0.000000
C 1.208304 0.697615 0.000000
C 1.208304 -0.697615 0.000000
C 0.000000 -1.395230 0.000000
C -1.208304 -0.697615 0.000000
C -1.208304 0.697615 0.000000
H 0.000000 2.482355 0.000000
H 2.149782 1.241177 0.000000
H 2.149782 -1.241177 0.000000
H 0.000000 -2.482355 0.000000
H -2.149782 -1.241177 0.000000
H -2.149782 1.241177 0.000000

4
! BF3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
B .000000 .000000 .000000
F .000000 1.321456 .000000
F 1.144414 -.660728 .000000
F -1.144414 -.660728 .000000

10
! 1,2 butadiene C4H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.699356 1.822405 0.000000
C 0.000000 0.712300 0.000000
C 0.692797 -0.402546 0.000000
C 0.080149 -1.776631 0.000000
H -1.001515 2.303338 0.925945
H -1.001515 2.303338 -0.925945
H 1.780803 -0.341296 0.000000
H -1.009731 -1.714156 0.000000
H 0.395209 -2.342196 -0.882434
H 0.395209 -2.342196 0.882434

14
! butane C4H10 C2H MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.421558 0.635359 0.000000
C 0.421558 -0.635359 0.000000
C 0.421558 1.905621 0.000000
C -0.421558 -1.905621 0.000000
H -1.079735 0.629412 0.877598
H -1.079735 0.629412 -0.877598
H 1.079735 -0.629412 0.877598
H 1.079735 -0.629412 -0.877598
H -0.203987 2.802609 0.000000
H 1.065524 1.945570 0.883628
H 1.065524 1.945570 -0.883628
H 0.203987 -2.802609 0.000000
H -1.065524 -1.945570 0.883628
H -1.065524 -1.945570 -0.883628

10
! MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.748118 0.000000 -0.311947
C -0.748118 0.000000 -0.311947
C 0.000000 1.131173 0.310429
C 0.000000 -1.131173 0.310429
H 1.414636 0.000000 -1.161629
H -1.414636 0.000000 -1.161629
H 0.000000 2.077548 -0.226926
H 0.000000 -2.077548 -0.226926
H 0.000000 1.236091 1.397662
H 0.000000 -1.236091 1.397662

13
! C5H8 Spiropentane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .000000
C .000000 .762021 1.265749
C .000000 -.762021 1.265749
C -.762021 .000000 -1.265749
C .762021 .000000 -1.265749
H .914019 1.265055 1.568125
H -.914019 1.265055 1.568125
H -.914019 -1.265055 1.568125
H .914019 -1.265055 1.568125
H -1.265055 -.914019 -1.568125
H -1.265055 .914019 -1.568125
H 1.265055 .914019 -1.568125
H 1.265055 -.914019 -1.568125

6
! carbon tetrachloride C2Cl4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.675455
C 0.000000 0.000000 -0.675455
Cl 0.000000 1.448946 1.589621
Cl 0.000000 -1.448946 1.589621
Cl 0.000000 -1.448946 -1.589621
Cl 0.000000 1.448946 -1.589621

6
! carbon tetrafluoride C2F4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.663433
C 0.000000 0.000000 -0.663433
F 0.000000 1.112863 1.385124
F 0.000000 -1.112863 1.385124
F 0.000000 -1.112863 -1.385124
F 0.000000 1.112863 -1.385124

4
! acetylene MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.608174
C 0.000000 0.000000 -0.608174
H 0.000000 0.000000 1.674267
H 0.000000 0.000000 -1.674267

6
! Glyoxal CHOCHO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.331457 0.679811 -0.000000
C 0.331457 -0.679811 0.000000
H -1.436267 0.666313 -0.000000
H 1.436267 -0.666313 -0.000000
O 0.331457 1.707755 -0.000000
O -0.331457 -1.707755 0.000000

5
! vinyl C2H3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .049763 .710768 .000000
C .049763 -.576267 .000000
H -.688748 1.499095 .000000
H -.877264 -1.151170 .000000
H .968852 -1.154929 .000000

6
! ethene C2H4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .667511
C .000000 .000000 -.667511
H .000000 .922923 1.237624
H .000000 -.922923 1.237624
H .000000 -.922923 -1.237624
H .000000 .922923 -1.237624

7
! ethylene oxide C2H4O MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O -0.000000 0.000000 0.860907
C 0.000000 0.731693 -0.375643
C -0.000000 -0.731693 -0.375643
H 0.919594 1.268848 -0.594884
H -0.919594 1.268848 -0.594884
H -0.919594 -1.268848 -0.594884
H 0.919594 -1.268848 -0.594884

7
! ethyl C2H5 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.014225 -0.694628 0.000000
C -0.014225 0.794424 0.000000
H 1.005891 -1.104751 0.000000
H -0.517325 -1.093193 0.884832
H -0.517325 -1.093193 -0.884832
H 0.099731 1.346179 -0.923728
H 0.099731 1.346179 0.923728

8
! CH3CH2Cl MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.505635 .647633 .000000
C .000000 .807712 .000000
H 1.977742 1.634699 .000000
H 1.838576 .103473 .885666
H 1.838576 .103473 -.885666
Cl -.823486 -.779941 .000000
H -.344725 1.342637 .885494
H -.344725 1.342637 -.885494

8
! Aziridine c-CH2-NH-CH2- MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N -0.038453 0.874898 0.000000
H 0.902162 1.269954 0.000000
C -0.038453 -0.397316 0.739505
C -0.038453 -0.397316 -0.739505
H -0.955387 -0.604500 1.280631
H 0.869613 -0.708727 1.248477
H -0.955387 -0.604500 -1.280631
H 0.869613 -0.708727 -1.248477

8
! ethane C2H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.762230
C 0.000000 0.000000 -0.762230
H 0.000000 1.018971 1.157423
H -0.882455 -0.509486 1.157423
H 0.882455 -0.509486 1.157423
H 0.000000 -1.018971 -1.157423
H -0.882455 0.509486 -1.157423
H 0.882455 0.509486 -1.157423

3
! C2H MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -.462602
C .000000 .000000 .717130
H .000000 .000000 -1.527168

4
! cyanogen NCCN MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .690625
C .000000 .000000 -.690625
N .000000 .000000 1.875934
N .000000 .000000 -1.875934

9
! cyclopropane C3H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .867012 .000000
C .750855 -.433506 .000000
C -.750855 -.433506 .000000
H .000000 1.455883 .910463
H 1.260832 -.727942 .910463
H -1.260832 -.727942 .910463
H .000000 1.455883 -.910463
H 1.260832 -.727942 -.910463
H -1.260832 -.727942 -.910463

10
! dimethyl acetylene or 2 butyne C4H6 MP2=FULL/6-31G* structure from Gaussian 09
C 0.000000 0.000000 0.609971
C 0.000000 0.000000 -0.609971
C 0.000000 0.000000 2.071834
C 0.000000 0.000000 -2.071834
H 0.000000 1.020694 2.464460
H -0.883947 -0.510347 2.464460
H 0.883947 -0.510347 2.464460
H 0.000000 1.020694 -2.464460
H 0.883947 -0.510347 -2.464460
H -0.883947 -0.510347 -2.464460

10
! methylenecyclopropane C4H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 1.640083
C .000000 .000000 .314999
H .000000 .926921 2.205596
H .000000 -.926921 2.205596
C .000000 .767888 -.932042
C .000000 -.767888 -.932042
H .912729 1.271827 -1.239295
H -.912729 1.271827 -1.239295
H -.912729 -1.271827 -1.239295
H .912729 -1.271827 -1.239295

10
! cyclobutene C4H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .672768 .811195
C .000000 -.672768 .811195
C .000000 .782019 -.696638
C .000000 -.782019 -.696638
H .000000 1.422643 1.597409
H .000000 -1.422643 1.597409
H .889454 1.239247 -1.142375
H -.889454 -1.239247 -1.142375
H -.889454 1.239247 -1.142375
H .889454 -1.239247 -1.142375

12
! cylcobutane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 1.071197 .147611
C .000000 -1.071197 .147611
C -1.071197 .000000 -.147611
C 1.071197 .000000 -.147611
H .000000 1.343569 1.207326
H .000000 1.986592 -.450586
H .000000 -1.343569 1.207326
H .000000 -1.986592 -.450586
H -1.343569 .000000 -1.207326
H -1.986592 .000000 .450586
H 1.343569 .000000 -1.207326
H 1.986592 .000000 .450586

5
! CCl4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.000000
Cl 1.021340 1.021340 1.021340
Cl -1.021340 -1.021340 1.021340
Cl -1.021340 1.021340 -1.021340
Cl 1.021340 -1.021340 -1.021340

6
! acetonitrile CH3CN MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 -0.326371
C 0.000000 0.000000 1.150787
N 0.000000 0.000000 2.329696
F 0.000000 1.257599 -0.787199
F 1.089113 -0.628800 -0.787199
F -1.089113 -0.628800 -0.787199

5
! CF4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .000000
F .767436 .767436 .767436
F -.767436 -.767436 .767436
F -.767436 .767436 -.767436
F .767436 -.767436 -.767436

3
! CH2 singlet MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.174483
H 0.000000 0.861644 -0.523449
H 0.000000 -0.861644 -0.523449

3
! CH2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.110380
H 0.000000 0.982605 -0.331140
H 0.000000 -0.982605 -0.331140

6
! CH2CHCl chloroethylene MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .755933 .000000
C 1.303314 1.028771 .000000
Cl -.631552 -.855077 .000000
H -.771247 1.516734 .000000
H 2.056264 .249819 .000000
H 1.631483 2.061536 .000000

7
! Acetonitrile ( vinyl cyanide) MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .782536 .000000
N -.469038 1.867311 .000000
C .585618 -.524707 .000000
H 1.670622 -.571226 .000000
C -.160608 -1.638594 .000000
H -1.244296 -1.598804 .000000
H .306878 -2.616560 .000000

6
! CH2CHF fluoroethylene MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.437596 -0.000000
C 1.192006 -0.145285 0.000000
F -1.149076 -0.278078 0.000000
H -0.186099 1.505652 -0.000000
H 1.291798 -1.222925 0.000000
H 2.083948 0.466106 -0.000000

5
! CH2Cl2 methylene chloride MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.760444
H -0.894879 0.000000 1.377284
H 0.894879 -0.000000 1.377284
Cl 0.000000 1.473793 -0.215213
Cl -0.000000 -1.473793 -0.215213

5
! CH2CO ketene MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 -1.219440
C -0.000000 -0.000000 0.098779
O -0.000000 -0.000000 1.278750
H 0.000000 0.939093 -1.753015
H -0.000000 -0.939093 -1.753015

5
! CH2F2 difluoromethane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.000000 0.000000 0.502813
H -0.908322 0.000000 1.106723
H 0.908322 -0.000000 1.106723
F 0.000000 1.109744 -0.290573
F -0.000000 -1.109744 -0.290573

5
! formic acid HCOOH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.423635 0.000000
O -1.041173 -0.436066 0.000000
O 1.169577 0.103614 0.000000
H -0.377119 1.452597 0.000000
H -0.650118 -1.334789 0.000000

5
! hydroxymethyl CH2OH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .687601 .029658 -.082191
O -.672129 -.125681 .030408
H 1.221586 -.887756 .118549
H 1.122564 .975324 .226284
H -1.092729 .739933 -.094952

4
! methyl CH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.000000
H 0.000000 1.077992 0.000000
H 0.933568 -0.538996 0.000000
H -0.933568 -0.538996 0.000000

7
! acetaldehyde CH3CHO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.464087 -0.000000
C -0.948130 -0.700345 -0.000000
O 1.218132 0.361517 0.000000
H -0.477521 1.464941 -0.000000
H -0.386398 -1.634560 0.000000
H -1.596180 -0.652483 0.881044
H -1.596180 -0.652483 -0.881044

5
! CH3Cl chloromethane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -1.121160
Cl .000000 .000000 .655851
H .000000 1.029251 -1.474168
H .891357 -.514625 -1.474168
H -.891357 -.514625 -1.474168

6
! acetonitrile CH3CN MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -1.187110
C .000000 .000000 .273801
N .000000 .000000 1.452245
H .000000 1.025076 -1.561954
H .887742 -.512538 -1.561954
H -.887742 -.512538 -1.561954

6
! acetyl radical CH3CO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.978301 -0.647738 0.000000
C 0.000000 0.506301 0.000000
O 1.195077 0.447875 0.000000
H -0.455520 -1.607736 0.000000
H -1.617643 -0.563323 0.881063
H -1.617643 -0.563323 -0.881063

7
! acetyl chloride CH3COCl MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .523185 .000000
C 1.486008 .716501 .000000
O -.845403 1.374678 .000000
Cl -.452324 -1.217744 .000000
H 1.700216 1.785053 .000000
H 1.918231 .240534 .882669
H 1.918231 .240534 -.882669

7
! acetyl fluoride CH3COF MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .185912 .000000
C 1.046821 -.879945 .000000
O .131494 1.376483 .000000
F -1.245446 -.377759 .000000
H 2.034655 -.423937 .000000
H .920742 -1.511948 .881354
H .920742 -1.511948 -.881354

8
! acetic acid CH3COOH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.071982 -0.894832 0.000000
C 0.000000 0.154371 0.000000
O 0.168993 1.359862 0.000000
H 2.047259 -0.411856 0.000000
H 0.965896 -1.530291 0.881777
H 0.965896 -1.530291 -0.881777
O -1.237051 -0.412676 0.000000
H -1.866476 0.337718 0.000000

7
! methyl amine CH3NH2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.051620 0.704224 -0.000000
N 0.051620 -0.759350 0.000000
H -0.941923 1.176437 -0.000000
H 0.592490 1.057660 0.880469
H 0.592490 1.057660 -0.880469
H -0.457058 -1.100827 -0.812365
H -0.457058 -1.100827 0.812365

10
! Methanamine, N-methyl- CH3NHCH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N .027517 .592863 .000000
H -.805787 1.177890 .000000
C .027517 -.224861 1.205049
C .027517 -.224861 -1.205049
H .970948 -.775334 1.259197
H .970948 -.775334 -1.259197
H -.035995 .420958 2.083897
H -.793469 -.960422 1.249885
H -.035995 .420958 -2.083897
H -.793469 -.960422 -1.249885

7
! nitromethane CH3NO2 Os out of plane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.002230 -1.319889 0.000000
N -0.014717 0.165986 0.000000
H 1.047738 -1.629216 0.000000
H -0.496892 -1.657695 0.904863
H -0.496892 -1.657695 -0.904863
O 0.002230 0.731377 -1.103619
O 0.002230 0.731377 1.103619

5
! methoxy CH3O unconstrained MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O -0.008510 0.799775 0.000000
C -0.008510 -0.587006 0.000000
H 1.055472 -0.868483 0.000000
H -0.468163 -1.003838 0.903152
H -0.468163 -1.003838 -0.903152

8
! methylformate CH3OCHO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.356604 0.398569 0.000000
O 0.000000 0.886627 0.000000
C -0.931012 -0.084408 0.000000
O -0.711120 -1.278975 0.000000
H 1.979269 1.289932 0.000000
H 1.542196 -0.204824 0.889241
H 1.542196 -0.204824 -0.889241
H -1.928253 0.373534 0.000000

6
! methanol CH3OH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.047125 0.664064 0.000000
O -0.047125 -0.758538 0.000000
H -1.092730 0.970753 0.000000
H 0.437047 1.081203 0.891494
H 0.437047 1.081203 -0.891494
H 0.878386 -1.049244 0.000000

7
! methyl nitrate CH3ONO cis MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.315963 .309961 .000000
O .000000 .896849 .000000
H 1.985405 1.166571 .000000
H 1.464544 -.303831 .890589
H 1.464544 -.303831 -.890589
N -1.045401 -.023278 .000000
O -.686558 -1.178815 .000000

5
! thiomethoxy CH3S MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.105938 .000009 -.007095
S -.692464 .000002 -.001739
H 1.431071 -.000561 1.038773
H 1.506339 -.895013 -.484646
H 1.506391 .895490 -.483737

6
! CH3SH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -0.047946 1.149254 0.000000
S -0.047946 -0.664782 0.000000
H 1.283315 -0.823036 0.000000
H -1.092600 1.461411 0.000000
H 0.432046 1.551310 0.892187
H 0.432046 1.551310 -0.892187

8
! methyl silane CH3SiH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -1.244293
Si .000000 .000000 .635667
H .000000 -1.020036 -1.636523
H -.883377 .510018 -1.636523
H .883377 .510018 -1.636523
H .000000 1.391485 1.158664
H -1.205062 -.695743 1.158664
H 1.205062 -.695743 1.158664

5
! CH4 methane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.000000
H 0.629134 0.629134 0.629134
H -0.629134 -0.629134 0.629134
H -0.629134 0.629134 -0.629134
H 0.629134 -0.629134 -0.629134

2
! CH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.160020
H 0.000000 0.000000 -0.960119

5
! CHCl3 trichloromethane chloroform MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .451829
H .000000 .000000 1.537709
Cl .000000 1.681686 -.083307
Cl 1.456383 -.840843 -.083307
Cl -1.456383 -.840843 -.083307

5
! CHF3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.341016
H 0.000000 0.000000 1.429466
F 0.000000 1.258206 -0.128725
F 1.089638 -0.629103 -0.128725
F -1.089638 -0.629103 -0.128725

2
! Cl2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Cl 0.000000 0.000000 1.007542
Cl 0.000000 0.000000 -1.007542

4
! ClF3 D3H MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Cl 0.000000 0.000000 0.000000
F 0.000000 1.753785 0.000000
F 1.518823 -0.876893 0.000000
F -1.518823 -0.876893 0.000000

2
! ClF MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
F .000000 .000000 -1.084761
Cl .000000 .000000 .574285

3
! ClNO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Cl -0.537666 -0.961148 -0.000000
N 0.000000 0.996869 -0.000000
O 1.142540 1.170178 0.000000

2
! ClO chlorine monoxide using MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O 0.000000 0.000000 -1.092609
Cl 0.000000 0.000000 0.514169

2
! CN cyano radical using cc-pCQZ MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 -0.611046
N 0.000000 0.000000 0.523754

3
! CO2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .000000
O .000000 .000000 1.178658
O .000000 .000000 -1.178658

2
! CO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -.657269
O .000000 .000000 .492952

3
! OCS MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 -0.520507
O 0.000000 0.000000 -1.699250
S 0.000000 0.000000 1.044815

7
! cyclopropene C3H4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.858245
C 0.000000 0.650556 -0.498859
C -0.000000 -0.650556 -0.498859
H 0.000000 1.584523 -1.037865
H -0.000000 -1.584523 -1.037865
H 0.912413 -0.000000 1.456283
H -0.912413 0.000000 1.456283

3
! CS2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.000000
S 0.000000 0.000000 1.561130
S 0.000000 0.000000 -1.561130

2
! CS MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 -1.123215
S 0.000000 0.000000 0.421206

10
! dimethyl sulfoxide CH3SOCH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S 0.258322 0.423377 -0.000000
O -1.093490 1.096039 0.000000
C 0.258322 -0.787810 1.339981
C 0.258322 -0.787810 -1.339981
H 1.168363 -1.391594 1.304884
H 1.168363 -1.391594 -1.304884
H 0.219445 -0.234619 2.279650
H 0.219445 -0.234619 -2.279650
H -0.630359 -1.418102 1.256171
H -0.630359 -1.418102 -1.256171

10
! Ethyl amine CH3CH2NH2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N -1.305685 -0.087262 0.000000
C 0.000000 0.575952 0.000000
C 1.210027 -0.353814 0.000000
H 2.149092 0.208605 0.000000
H 1.202360 -0.997786 0.885022
H 1.202360 -0.997786 -0.885022
H 0.034880 1.230968 -0.876422
H 0.034880 1.230968 0.876422
H -1.371968 -0.698482 0.812995
H -1.371968 -0.698482 -0.812995

8
! C2H5O ethoxy radical MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.053326 -0.568054 0.000000
C 0.000000 0.525566 0.000000
O -1.306806 0.052211 0.000000
H 2.060222 -0.140819 0.000000
H 0.942993 -1.197588 0.885314
H 0.942993 -1.197588 -0.885314
H 0.094142 1.186616 0.875922
H 0.094142 1.186616 -0.875922

9
! ethanol CH3CH2OH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.167852 -0.399953 0.000000
C -0.000000 0.560240 0.000000
O -1.189307 -0.228561 -0.000000
H -1.946582 0.379448 -0.000000
H 2.115890 0.144631 0.000000
H 1.127520 -1.037021 0.885662
H 1.127520 -1.037021 -0.885662
H 0.041498 1.208364 0.886739
H 0.041498 1.208364 -0.886739

12
! ethyl methyl ether CH3OCH2CH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.324348 1.225909 0.000000
O 0.006153 0.712918 0.000000
C 0.000000 -0.705658 0.000000
C -1.441809 -1.160391 0.000000
H 1.241433 2.313115 0.000000
H 1.881288 0.905873 0.891661
H 1.881288 0.905873 -0.891661
H 0.530882 -1.086759 -0.886775
H 0.530882 -1.086759 0.886775
H -1.501109 -2.252114 0.000000
H -1.954562 -0.780869 0.885855
H -1.954562 -0.780869 -0.885855

9
! ethanol CH3CH2OH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 1.514621 .678080 .000000
C .000000 .826650 .000000
S -.756220 -.830624 .000000
H 1.987636 1.663267 .000000
H 1.853918 .135807 .885607
H 1.853918 .135807 -.885607
H -.324035 1.377044 .885892
H -.324035 1.377044 -.885892
H -2.035603 -.427365 .000000

2
! F2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
F .000000 .000000 .710287
F .000000 .000000 -.710287

4
! F2CO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O -0.000000 -0.000000 1.330692
C -0.000000 -0.000000 0.144476
F 0.000000 1.069544 -0.639577
F -0.000000 -1.069544 -0.639577

3
! FOF MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O .000000 .000000 .615981
F .000000 1.110506 -.273770
F .000000 -1.110506 -.273770

9
! furan C4H4O MP2=FULL/6-31G* structure from Gaussian 09
O 0.000000 0.000000 1.163518
C 0.000000 1.094605 0.348048
C 0.000000 -1.094605 0.348048
C 0.000000 0.713250 -0.962213
C 0.000000 -0.713250 -0.962213
H 0.000000 2.049716 0.850825
H 0.000000 -2.049716 0.850825
H 0.000000 1.371029 -1.819911
H 0.000000 -1.371029 -1.819911

9
! thiophene C4H4S MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S .000000 .000000 1.189753
C .000000 1.233876 -.001474
C .000000 -1.233876 -.001474
C .000000 .709173 -1.272322
C .000000 -.709173 -1.272322
H .000000 2.275343 .291982
H .000000 -2.275343 .291982
H .000000 1.321934 -2.167231
H .000000 -1.321934 -2.167231

2
! H2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
H 0.000000 0.000000 0.368761
H 0.000000 0.000000 -0.368761

4
! H2CO formaldehyde MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O 0.000000 0.000000 0.683478
C 0.000000 0.000000 -0.536350
H 0.000000 0.934077 -1.124862
H 0.000000 -0.934077 -1.124862

4
! hydrogen peroxide MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O .000000 .734155 -.052595
O .000000 -.734155 -.052595
H .840298 .880952 .420763
H -.840298 -.880952 .420763

3
! H2O water MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O -0.000000 0.000000 0.119167
H -0.000000 0.763384 -0.476668
H -0.000000 -0.763384 -0.476668

3
! H2S hydrogen sulfide MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S 0.000000 0.000000 0.102207
H 0.000000 0.973683 -0.817653
H 0.000000 -0.973683 -0.817653

2
! HCl MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Cl 0.000000 0.000000 0.071110
H 0.000000 0.000000 -1.208869

3
! HCN MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -.511744
H .000000 .000000 -1.580753
N .000000 .000000 .664460

3
! HCO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.062592 0.594046 0.000000
H -0.876282 1.210403 0.000000
O 0.062592 -0.596835 -0.000000

2
! MP2=FULL MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
F 0.000000 0.000000 0.093402
H 0.000000 0.000000 -0.840621

3
! HOCl MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O 0.036701 1.112999 0.000000
H -0.917528 1.328549 -0.000000
Cl 0.036701 -0.601914 -0.000000

2
! HS MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S 0.000000 0.000000 0.079083
H 0.000000 0.000000 -1.265330

14
! isobutane C4H10 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .376913
H .000000 .000000 1.475244
C .000000 1.450323 -.096231
C 1.256016 -.725161 -.096231
C -1.256016 -.725161 -.096231
H .000000 1.494049 -1.190842
H 1.293884 -.747025 -1.190842
H -1.293884 -.747025 -1.190842
H .885480 1.984714 .261328
H -.885480 1.984714 .261328
H 1.276073 -1.759205 .261328
H 2.161553 -.225509 .261328
H -2.161553 -.225509 .261328
H -1.276073 -1.759205 .261328

12
! isobutene C4H8 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .119326
C .000000 .000000 1.458740
H .000000 .924190 2.028505
H .000000 -.924190 2.028505
C .000000 1.272839 -.678680
C .000000 -1.272839 -.678680
H .000000 2.153054 -.031356
H .880080 1.324136 -1.329634
H -.880080 1.324136 -1.329634
H .000000 -2.153054 -.031356
H -.880080 -1.324136 -1.329634
H .880080 -1.324136 -1.329634

12
! isopropyl alcohol CH3CHOHCH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000933 0.036410 0.370042
C -1.200684 -0.764629 -0.104912
C 1.313398 -0.563397 -0.088970
O -0.027372 1.363774 -0.167500
H -0.007380 0.082107 1.470379
H -2.136431 -0.299820 0.223611
H -1.203108 -0.807640 -1.197172
H -1.177396 -1.784702 0.289648
H 2.147879 0.054852 0.248257
H 1.438691 -1.574348 0.307900
H 1.334454 -0.606655 -1.180994
H -0.859619 1.775708 0.121410

10
! isopropyl radical MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .014223 .543507 .000000
C .014223 -.199603 1.291812
C .014223 -.199603 -1.291812
H -.323294 1.574944 .000000
H -.955109 -.684530 1.485170
H -.955109 -.684530 -1.485170
H .766953 -.995461 1.286661
H .221792 .459617 2.138341
H .766953 -.995461 -1.286661
H .221792 .459617 -2.138341

2
! Li2 lithium dimer MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Li 0.000000 0.000000 1.386577
Li 0.000000 0.000000 -1.386577

2
! LiF MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
F .000000 .000000 .391650
Li .000000 .000000 -1.174950

2
! LiH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Li 0.000000 0.000000 0.409880
H 0.000000 0.000000 -1.229639

9
! dimethyl ether CH3OCH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O .000000 .000000 .600183
C .000000 1.165689 -.200018
C .000000 -1.165689 -.200018
H .000000 2.017426 .480467
H .000000 -2.017426 .480467
H .891751 1.214233 -.840545
H -.891751 1.214233 -.840545
H -.891751 -1.214233 -.840545
H .891751 -1.214233 -.840545

9
! dimethyl sulfide CH3SCH3 C2v MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S -0.000000 -0.000000 0.664522
C 0.000000 1.366955 -0.514086
C -0.000000 -1.366955 -0.514086
H 0.000000 2.296512 0.057712
H -0.000000 -2.296512 0.057712
H 0.891802 1.345805 -1.144685
H -0.891802 1.345805 -1.144685
H -0.891802 -1.345805 -1.144685
H 0.891802 -1.345805 -1.144685

2
! NN nitrogen diatomic MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N 0.000000 0.000000 0.564990
N 0.000000 0.000000 -0.564990

6
! hydrazine N2H4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N .000000 .718954 -.077696
N .000000 -.718954 -.077696
H -.210761 1.092509 .848059
H .210761 -1.092509 .848059
H .948244 1.005071 -.304187
H -.948244 -1.005071 -.304187

3
! N2O MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N .000000 .000000 -1.232023
N .000000 .000000 -.060910
O .000000 .000000 1.131317

2
! Na2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Na 0.000000 0.000000 1.576265
Na 0.000000 0.000000 -1.576265

2
! NaCl MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Na .000000 .000000 -1.451594
Cl .000000 .000000 .939266

4
! NF3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N 0.000000 0.000000 0.489683
F 0.000000 1.238286 -0.126955
F 1.072387 -0.619143 -0.126955
F -1.072387 -0.619143 -0.126955

3
! NH2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N -0.000000 0.000000 0.141610
H 0.000000 0.806598 -0.495633
H -0.000000 -0.806598 -0.495633

4
! NH3 ammonia MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N 0.000000 0.000000 0.116379
H 0.000000 0.939873 -0.271550
H 0.813954 -0.469937 -0.271550
H -0.813954 -0.469937 -0.271550

2
! NH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N 0.000000 0.000000 0.129896
H 0.000000 0.000000 -0.909275

3
! NO2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N .000000 .000000 .332261
O .000000 1.118165 -.145364
O .000000 -1.118165 -.145364

2
! NO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O .000000 .000000 .533271
N .000000 .000000 -.609452

2
! O2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O .000000 .000000 .622944
O .000000 .000000 -.622944

3
! O3 ozone MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O 0.000000 0.000000 0.457064
O 0.000000 1.103874 -0.228532
O 0.000000 -1.103874 -0.228532

2
! OH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
O 0.000000 0.000000 0.108783
H 0.000000 0.000000 -0.870264

2
! P2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
P .000000 .000000 .966013
P .000000 .000000 -.966013

4
! PF3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
P .000000 .000000 .506834
F .000000 1.383738 -.281574
F 1.198352 -.691869 -.281574
F -1.198352 -.691869 -.281574

3
! PH2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
P 0.000000 0.000000 0.115419
H 0.000000 1.026028 -0.865640
H 0.000000 -1.026028 -0.865640

4
! PH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
P 0.000000 0.000000 0.124688
H 0.000000 1.200577 -0.623442
H 1.039730 -0.600288 -0.623442
H -1.039730 -0.600288 -0.623442

11
! 1chloropropane CH3CH2CH2Cl MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.582968 0.000000
C 0.892513 -0.642381 0.000000
C 2.365494 -0.245444 0.000000
Cl -1.732692 0.139883 0.000000
H 0.172833 1.196011 0.886400
H 0.172833 1.196011 -0.886400
H 0.663443 -1.252164 -0.879161
H 0.663443 -1.252164 0.879161
H 3.005232 -1.131303 0.000000
H 2.614965 0.347366 -0.884725
H 2.614965 0.347366 0.884725

11
! propane C3H8 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C 0.000000 0.000000 0.588084
C 0.000000 1.266633 -0.260296
C 0.000000 -1.266633 -0.260296
H 0.876539 0.000000 1.245421
H -0.876539 0.000000 1.245421
H 0.000000 2.166328 0.361321
H 0.000000 -2.166328 0.361321
H 0.883573 1.303163 -0.904610
H -0.883573 1.303163 -0.904610
H -0.883573 -1.303163 -0.904610
H 0.883573 -1.303163 -0.904610

9
! CH3CHCH2 propene MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C -1.139618 -0.492179 0.000000
C 0.000000 0.479450 0.000000
C 1.291212 0.133521 0.000000
H 1.599262 -0.908149 0.000000
H 2.080452 0.877431 0.000000
H -0.262717 1.536569 0.000000
H -0.775165 -1.522718 0.000000
H -1.775698 -0.353943 0.880385
H -1.775698 -0.353943 -0.880385

7
! propyne C3H4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 -1.246351
C .000000 .000000 .214748
C .000000 .000000 1.433151
H .000000 .000000 2.499213
H .000000 1.021332 -1.636167
H .884499 -.510666 -1.636167
H -.884499 -.510666 -1.636167

11
! pyridine C5H5N MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N 0.000000 0.000000 1.424679
C 0.000000 0.000000 -1.386071
C 0.000000 1.144276 0.720230
C 0.000000 -1.144276 0.720230
C 0.000000 1.196419 -0.672885
C 0.000000 -1.196419 -0.672885
H 0.000000 0.000000 -2.472934
H 0.000000 2.060785 1.307262
H 0.000000 -2.060785 1.307262
H 0.000000 2.155319 -1.183026
H 0.000000 -2.155319 -1.183026

10
! pyrrole cyc NH-CHCHCHCH MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N .000000 .000000 1.118965
H .000000 .000000 2.129682
C .000000 1.124385 .333485
C .000000 -1.124385 .333485
C .000000 .708302 -.983822
C .000000 -.708302 -.983822
H .000000 2.112884 .770211
H .000000 -2.112884 .770211
H .000000 1.356951 -1.849408
H .000000 -1.356951 -1.849408

2
! S2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S .000000 .000000 .960064
S .000000 .000000 -.960064

2
! Si2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si .000000 .000000 1.083167
Si .000000 .000000 -1.083167

8
! silane Si2H6 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si .000000 .000000 1.167348
Si .000000 .000000 -1.167348
H .000000 1.393339 1.685672
H -1.206667 -.696670 1.685672
H 1.206667 -.696670 1.685672
H .000000 -1.393339 -1.685672
H -1.206667 .696670 -1.685672
H 1.206667 .696670 -1.685672

5
! SiCl4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si .000000 .000000 .000000
Cl 1.169349 1.169349 1.169349
Cl -1.169349 -1.169349 1.169349
Cl -1.169349 1.169349 -1.169349
Cl 1.169349 -1.169349 -1.169349

5
! SiF4 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si .000000 .000000 .000000
F .912806 .912806 .912806
F -.912806 -.912806 .912806
F -.912806 .912806 -.912806
F .912806 -.912806 -.912806

3
! SiH2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si 0.000000 0.000000 0.131250
H 0.000000 1.096796 -0.918747
H 0.000000 -1.096796 -0.918747

3
! SiH2 MP2=FULL/6-31G* structure from Gaussian 09
Si 0.000000 0.000000 0.094846
H 0.000000 1.271598 -0.663925
H 0.000000 -1.271598 -0.663925

4
! SiH3 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si 0.000000 0.000000 0.079248
H 0.000000 1.413340 -0.369825
H 1.223988 -0.706670 -0.369825
H -1.223988 -0.706670 -0.369825

5
! SiH4 silane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si 0.000000 0.000000 0.000000
H 0.856135 0.856135 0.856135
H -0.856135 -0.856135 0.856135
H -0.856135 0.856135 -0.856135
H 0.856135 -0.856135 -0.856135

2
! SiO Silicon monoxide MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
Si 0.000000 0.000000 0.560839
O 0.000000 0.000000 -0.981468

3
! SO2 MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S -0.000000 0.000000 0.370146
O -0.000000 1.277726 -0.370146
O -0.000000 -1.277726 -0.370146

2
! SO MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S 0.000000 0.000000 0.507996
O 0.000000 0.000000 -1.015992

13
! tbutyl radical MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
C .000000 .000000 .191083
C .000000 1.478217 -.020882
C 1.280174 -.739109 -.020882
C -1.280174 -.739109 -.020882
H .000000 1.732834 -1.093445
H 1.500678 -.866417 -1.093445
H -1.500678 -.866417 -1.093445
H -.887030 1.945234 .418286
H .887030 1.945234 .418286
H 2.128137 -.204427 .418286
H 1.241107 -1.740807 .418286
H -1.241107 -1.740807 .418286
H -2.128137 -.204427 .418286

7
! CH2SCH2 thiirane MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
S .000000 .000000 .863985
C .000000 .739787 -.792816
C .000000 -.739787 -.792816
H -.914539 1.250053 -1.077490
H .914539 1.250053 -1.077490
H .914539 -1.250053 -1.077490
H -.914539 -1.250053 -1.077490

13
! trimethyl amine C3H9N MP2=FULL/6-31G* structure from NIST (https://cccbdb.nist.gov/)
N .000000 .000000 .395486
C .000000 1.378318 -.065095
C 1.193659 -.689159 -.065095
C -1.193659 -.689159 -.065095
H .000000 1.461630 -1.167820
H 1.265809 -.730815 -1.167820
H -1.265809 -.730815 -1.167820
H -.886151 1.891295 .317796
H .886151 1.891295 .317796
H 2.080985 -.178218 .317796
H 1.194834 -1.713077 .317796
H -1.194834 -1.713077 .317796
H -2.080985 -.178218 .317796

75
! 1PLW structure from Protein Data Bank (https://www.rcsb.org)
N          1.74500        3.98200        3.62800
C          0.80700        3.64300        2.52700
C          0.95600        4.60900        1.35600
O          1.68900        5.59500        1.44000
C         -0.62200        3.69300        3.07000
C         -1.62900        2.97000        2.20500
C         -1.70300        1.58300        2.20000
C         -2.50400        3.67800        1.39000
C         -2.62200        0.92100        1.40700
C         -3.42600        3.02300        0.59500
C         -3.48000        1.64500        0.60700
O         -4.39600        0.99100       -0.18400
H          1.50800        4.93700        3.96300
H          2.71100        3.94800        3.24200
H          1.61600        3.27900        4.38200
H          1.02200        2.64100        2.18700
H         -0.64300        3.24100        4.04900
H         -0.93200        4.72400        3.14700
H         -1.03000        1.01800        2.82700
H         -2.45800        4.75600        1.38200
H         -2.66500       -0.15800        1.41700
H         -4.09600        3.59100       -0.03200
H         -5.27500        1.33500       -0.00900
N          0.25600        4.31800        0.26600
C          0.31500        5.16100       -0.90700
C         -0.08800        4.42300       -2.16900
O         -0.46700        5.04100       -3.16300
H         -0.30900        3.52400        0.26000
H         -0.35100        5.99700       -0.76400
H          1.32300        5.52900       -1.02300
N         -0.01100        3.09500       -2.12700
C         -0.38000        2.29400       -3.27800
C          0.79000        1.52300       -3.85500
O          1.03700        1.56300       -5.06000
H          0.29500        2.65700       -1.30400
H         -1.14200        1.59100       -2.98100
H         -0.78100        2.94300       -4.04300
N          1.50800        0.81600       -2.99100
C          2.65500        0.02600       -3.41100
C          2.34100       -1.46100       -3.29800
O          2.77100       -2.26400       -4.12600
C          3.87900        0.35800       -2.55300
C          3.75800        1.63700       -1.77300
C          4.13500        2.84600       -2.33100
C          3.26700        1.62200       -0.47800
C          4.02300        4.02100       -1.61100
C          3.15400        2.79000        0.24700
C          3.53200        3.99200       -0.31900
H          1.25800        0.82300       -2.04400
H          2.86700        0.26500       -4.44200
H          4.03200       -0.44000       -1.84400
H          4.74600        0.43800       -3.19200
H          4.51900        2.86800       -3.34000
H          2.97100        0.68300       -0.03500
H          4.32000        4.95900       -2.05500
H          2.76800        2.76400        1.25500
H          3.44500        4.90800        0.24600
N          1.59000       -1.81500       -2.26100
C          1.21500       -3.20200       -2.02200
C          0.15100       -3.65700       -3.01600
O         -0.18300       -2.86900       -3.92600
C          0.70000       -3.37100       -0.59000
C          1.56100       -2.68200        0.45700
S          2.79200       -3.78500        1.17800
C          4.24600       -2.74000        1.14200
O         -0.33800       -4.79700       -2.87700
H          1.28300       -1.12400       -1.63700
H          2.09600       -3.81100       -2.15200
H         -0.29800       -2.96300       -0.52900
H          0.66100       -4.42500       -0.35700
H          2.07200       -1.84800       -0.00300
H          0.92000       -2.31700        1.24700
H          4.16300       -2.03500        0.32800
H          5.12500       -3.35000        1.00100
H          4.32700       -2.20300        2.07600

5
! Fm[NO_3)]^{2+} NOTE: units are Bohr.
Fm    0.513170398   -1.368830866    0.008130055
N    -1.530822177    3.855839836   -0.005778915
O    -3.023803930    2.065551742   -0.011840608
O     0.779574765    3.574175703   -0.013551018
O   -2.424351717    6.091618882    0.011796011



################################################################################
# 1PLW - DIIS (MPQC)
################################################################################
guess,method,energy,N_I,N_F
perturbed,RHF,-2236.547750661,28,28
not perturbed,RHF,-2236.547750661,17,17


################################################################################
# 1PLW - QUOTR
################################################################################
guess,method,energy,N_I,N_F
perturbed,RHF,-2236.547750661,21,34
perturbed,LDA,-2237.497675331,81,106
perturbed,PBE,-2246.002529790,89,115
perturbed,PBE0,-2246.160324065,74,93
perturbed,B3LYP,-2248.377162510,55,72
not perturbed,RHF,-2236.547750661,25,43
not perturbed,LDA,-2237.498036252,141,189
not perturbed,PBE,-2246.002839515,132,177
not perturbed,PBE0,-2246.160324143,62,81
not perturbed,B3LYP,-2248.377331208,60,78


################################################################################
# AlCl3 - QUOTR with 50 different seeds to generate perturbation to guess
################################################################################
seed,energy,N_I,N_F
101,-1620.576009643,20,36
102,-1620.576009644,13,21
103,-1620.576009644,16,26
104,-1620.576009644,19,31
105,-1620.576009644,14,24
106,-1620.576009644,14,23
107,-1620.576009644,21,35
108,-1620.576009644,15,24
109,-1620.576009644,15,25
110,-1620.576009644,14,22
111,-1620.576009644,15,25
112,-1620.576009644,15,24
113,-1620.576009644,14,23
114,-1620.576009644,19,34
115,-1620.576009644,17,28
116,-1620.576009644,14,24
117,-1620.576009644,17,26
118,-1620.576009644,19,34
119,-1620.576009644,16,27
120,-1620.576009643,18,33
121,-1620.576009644,13,20
122,-1620.576009644,16,25
123,-1620.576009644,14,22
124,-1620.576009644,17,29
125,-1620.576009644,19,31
126,-1620.576009644,14,24
127,-1620.576009644,14,23
128,-1620.576009644,15,25
129,-1620.576009644,15,24
130,-1620.576009644,13,22
131,-1620.576009644,15,24
132,-1620.576009644,19,32
133,-1620.576009644,15,25
134,-1620.576009644,19,32
135,-1620.576009644,13,21
136,-1620.576009644,14,22
137,-1620.576009644,17,27
138,-1620.576009644,14,22
139,-1620.576009644,14,23
140,-1620.576009644,19,31
141,-1620.576009644,15,25
142,-1620.576009644,14,25
143,-1620.576009644,14,23
144,-1620.576009644,14,22
145,-1620.576009644,14,23
146,-1620.576009644,22,38
147,-1620.576009644,16,26
148,-1620.576009644,14,22
149,-1620.576009644,15,26
150,-1620.576009644,14,22


################################################################################
# Cr2 - CIAH
################################################################################
guess,method,energy,N_I,N_F
hcore+Fock,B3LYP,-2088.56316029581,19,330
hcore+Fock,LDA,-2085.28093268295,22,478
hcore+Fock,RHF,-2086.01093820287,9,160


################################################################################
# Cr2 - DIIS
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-2088.53260513,18,18
hcore,LDA,-2085.34740613,20,20
hcore,RHF,-2085.69655849,26,26


################################################################################
# Cr2 - KDIIS
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-2087.95541233,201,201
hcore,LDA,-2084.77671533,113,113
hcore,RHF,,,


################################################################################
# Cr2 - QUOTR
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-2088.563160302,75,123
hcore,LDA,-2085.347407305,115,208
hcore,RHF,-2086.159611534,193,249
hcore+Fock,B3LYP,-2088.563160303,97,169
hcore+Fock,LDA,-2085.347407305,77,144
hcore+Fock,RHF,-2086.159611501,366,472


################################################################################
# Cr2 - TRAH
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-2088.56315979,26,267
hcore,LDA,-2085.34740671,22,233
hcore,RHF,-2086.15961154,22,295


################################################################################
# CrC - CIAH
################################################################################
guess,method,energy,N_I,N_F
hcore+Fock,B3LYP,-1082.16673507351,13,240
hcore+Fock,LDA,-1080.29826676744,11,208
hcore+Fock,RHF,-1080.72084181232,9,164


################################################################################
# CrC - DIIS
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-1082.09959285,25,25
hcore,LDA,,,
hcore,RHF,-1080.69867325,44,44


################################################################################
# CrC - KDIIS
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-1081.40613432,441,441
hcore,LDA,-1079.57658841,320,320
hcore,RHF,-1080.56616683,47,47


################################################################################
# CrC - QUOTR
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-1082.166734767,87,129
hcore,LDA,-1080.298266778,81,148
hcore,RHF,-1080.774243448,119,162
hcore+Fock,B3LYP,-1082.166735270,59,91
hcore+Fock,LDA,-1080.298266777,68,107
hcore+Fock,RHF,-1080.774243440,154,205


################################################################################
# CrC - TRAH
################################################################################
guess,method,energy,N_I,N_F
hcore,B3LYP,-1082.16673583,28,300
hcore,LDA,-1080.29826673,23,202
hcore,RHF,-1080.77424345,30,377


################################################################################
# G2-1/6-311++G** Converged Energy
################################################################################
system,DIIS,QUOTR
beh,-15.151581906,-15.151581906
c2h2,-76.840309705,-76.840309705
c2h4,-78.055568243,-78.055568243
c2h6,-79.251761141,-79.251761141
ch,-38.281229367,-38.281229367
ch2,-38.934715969,-38.934715969
ch2-1,-38.723830539,-38.888863160
ch3,-39.573645239,-39.573645239
ch3cl,-499.132361820,-499.132361820
ch3oh,-115.078858665,-115.078858665
ch3sh,-437.741208106,-437.741208106
ch4,-40.209073316,-40.209073316
cl2,-918.967513381,-918.967513381
clf,-558.873423672,-558.873423672
clo,-534.278244655,-534.278244655
cn,-92.199206514,-92.226695434
co,-112.766007847,-112.766007847
co2,-187.683229622,-187.683229622
cs,-435.337377610,-435.337377610
f2,-198.730689037,-198.730689037
h2co,-113.899802195,-113.899802195
h2o,-76.051851199,-76.051851199
h2o2,-150.819070536,-150.819070536
h2s,-398.702107368,-398.702107368
hcl,-460.095417534,-460.095417534
hcn,-92.895354824,-92.895354824
hco,,-113.280124480
hf,-100.051702335,-100.051702335
hocl,-534.894734365,-534.894734365
li2,-14.870348950,-14.870348950
lif,-106.975088088,-106.975088088
lih,-7.985721839,-7.985721839
n2,-108.963111952,-108.963111952
n2h4,-111.215527101,-111.215527101
na2,-323.691219603,-323.691219603
nacl,-621.433113447,-621.433113447
nh,-54.977976810,-54.977976810
nh2,-55.581601240,-55.581601240
nh3,-56.213984389,-56.213984389
no,-129.284680185,-129.284680185
o2,-149.650760241,-149.650883981
oh,-75.414108548,-75.414108548
p2,-681.459340263,-681.459340263
ph2,-341.876590040,-341.876590040
ph3,-342.477904786,-342.477904786
s2,-795.061336934,-795.061336934
si2,,-577.744207442
si2h6,-581.356013148,-581.356013148
sih2,-290.023562788,-290.023562788
sih2-triplet,-290.016520326,-290.016520326
sih3,-290.632355036,-290.632355036
sih4,-291.253265462,-291.253265462
sio,-363.817657268,-363.817657268
so,-472.368427726,-472.368427726
so2,-547.218249965,-547.218249965


################################################################################
# G2-2/6-31G* Converged Energy
################################################################################
system,DIIS,QUOTR,CIAH
acetamide,-207.973551500,-207.973551500,-207.973551500
acetone,-191.959866300,-191.959866300,-191.959866300
alcl3,-1620.576009644,-1620.576009644,-1620.576009644
alf3,-540.449205805,-540.449205805,-540.449205805
allene,-115.860121187,-115.860121187,-115.860121187
bcl3,-1403.254156988,-1403.254156988,-1403.254156988
beh,-15.147306954,-15.147306954,-15.147306954
benzene,-230.702049299,-230.702049298,-230.702049299
bf3,-323.194111899,-323.194111899,-323.194111899
butad12,-154.898288729,-154.898288729,-154.898288729
butane,-157.297908897,-157.297908897,-157.297908897
bicyclobutane,-154.870807557,-154.870807557,-154.870807557
spiropentane,-193.917187601,-193.917187601,-193.917187601
c2cl4,-1913.602647805,-1913.602647805,-1913.602647805
c2f4,-473.411673829,-473.411673829,-473.411673829
c2h,-76.122315114,-76.148020687,-76.148020688
c2h2,-76.815573821,-76.815573821,-76.815573821
c2h2o2,-226.268717479,-226.586437133,-226.586437133
c2h3,-77.388357761,-77.388357761,-77.388357761
c2h4,-78.031061750,-78.031061750,-78.031061750
c2h4o,-152.865406151,-152.865406151,-152.865406151
c2h5,-78.596907668,-78.596907668,-78.596907668
c2h5cl,-538.131145107,-538.131145107,-538.131145107
c2h5n,-133.037326415,-133.037326415,-133.037326415
c2h6,-79.228535918,-79.228535918,-79.228535918
c2n2,-184.577859367,-184.577859367,-184.577859367
c3h6,-117.058524818,-117.058524818,-117.058524818
2-butyne,-154.906628295,-154.906628295,-154.906628295
methylene_cyclopropane,-154.886506136,-154.886506136,-154.886506136
cyclobutene,-154.898531861,-154.898531861,-154.898531861
cbutane,-156.096448063,-156.096448063,-156.096448063
ccl4,-1875.744821128,-1875.744821128,-1875.744821128
cf3cn,-428.472168690,-428.472168690,-428.472168690
cf4,-435.641526263,-435.641526263,-435.641526263
ch,-37.977556234,-38.267959940,-38.264851785
ch2,-38.921424182,-38.921424182,-38.921424182
ch2-1,-38.701447025,-38.872190981,-38.872190981
ch2chcl,-536.932928577,-536.932928577,-536.932928577
ch2chcn,-169.762004703,-169.762004703,-169.762004703
ch2chf,-176.880718158,-176.880718158,-176.880718158
ch2cl2,-957.984945412,-957.984945412,-957.984945412
ch2co,-151.721710151,-151.721710151,-151.721710151
ch2f2,-237.894831119,-237.894831119,-237.894831119
ch2o2,-188.758633515,-188.758633515,-188.758633515
ch2oh,-114.407812485,-114.407812485,-114.407812485
ch3,-39.558927788,-39.558927788,-39.558927789
ch3cho,-152.913502910,-152.913502910,-152.913502910
ch3cl,-499.092910153,-499.092910153,-499.092910153
ch3cn,-131.922462945,-131.922462945,-131.922462945
ch3co,-152.295714351,-152.295714352,-152.295714352
ch3cocl,-611.828716558,-611.828716558,-611.828716558
ch3cof,-251.795012657,-251.795012657,-251.795012657
ch3cooh,-227.807009813,-227.807009813,-227.807009813
ch3nh2,-95.209131903,-95.209131903,-95.209131903
ch3nhch3,-134.237994720,-134.237994720,-134.237994720
ch3no2,-243.653769615,-243.653769615,-243.653769615
ch3o,-114.420376245,-114.420376245,-114.420376246
ch3ocho,-227.785706112,-227.785706112,-227.785706112
ch3oh,-115.034187844,-115.034187844,-115.034187844
ch3ono,-243.659619800,-243.659619801,-243.659619801
ch3s,-437.101275573,-437.101275573,-437.101275573
ch3sh,-437.699991803,-437.699991803,-437.699991803
ch3sih3,-330.272221991,-330.272221991,-330.272221991
ch4,-40.195071607,-40.195071607,-40.195071607
chcl3,-1416.869547118,-1416.869547118,-1416.869547118
chf3,-336.769204417,-336.769204417,-336.769204417
cl2,-918.912557660,-918.912557660,-918.912557660
clf,-558.818134582,-558.818134582,-558.818134582
clf3,-757.407014032,-757.407014032,-757.407014032
clno,-588.671026390,-588.671026390,-588.671026390
clo,-534.232074494,-534.232074494,-534.232074494
cn,-92.173980775,-92.203454872,-92.203454873
co,-112.734500016,-112.734500016,-112.734500016
co2,-187.628413171,-187.628413171,-187.628413171
cos,-510.255873940,-510.255873940,-510.255873940
cprop,-115.821778820,-115.821778820,-115.821778820
cs,-435.303614064,-435.303614064,-435.303614064
cs2,-832.883475743,-832.883475743,-832.883475743
dmso,-551.535963672,-551.535963672,-551.535963672
etam,-134.246766701,-134.246766701,-134.246766701
ethoxy,-153.460522113,-153.460522114,-153.460522114
etoh,-154.074377553,-154.074377553,-154.074377553
etome,-193.103361326,-193.103361326,-193.103361326
etsh,-476.735225675,-476.735225675,-476.735225675
f2,-198.672831573,-198.672831573,-198.672831573
f2co,-311.610339470,-311.610339470,-311.610339470
f2o,-273.444650047,-273.444650048,-273.444650048
furan,-228.622403652,-228.622403652,-228.622403652
furans,-551.288225335,-551.288225335,-551.288225335
h2,-1.126786474,-1.126786474,-1.126786474
h2co,-113.863737496,-113.863737496,-113.863737496
h2o,-76.009826348,-76.009826348,-76.009826348
h2o2,-150.760105356,-150.760105356,-150.760105356
h2s,-398.667100514,-398.667100514,-398.667100514
hcl,-460.059852543,-460.059852543,
hcn,-92.870186450,-92.870186450,-92.870186450
hco,,-113.245168690,-113.245168690
hf,-100.002287345,-100.002287345,-100.002287345
hocl,-534.840211822,-534.840211822,-534.840211822
hs,-398.064290564,-398.064290564,-398.064290564
isobutane,-157.298417150,-157.298417151,-157.298417151
isobute,-156.109782580,-156.109782580,-156.109782580
isoproh,-193.113890770,-193.113890770,-193.113890770
isopropyl,-117.635700396,-117.635700396,-117.635700396
li2,-14.866893017,-14.866893017,-14.866893017
lif,-106.934177935,-106.934177935,-106.934177935
lih,-7.980866511,-7.980866511,-7.980866511
meome,-154.063364102,-154.063364102,-154.063364102
mesme,-476.734868493,-476.734868493,-476.734868493
n2,-108.935400795,-108.935400795,-108.935400795
n2h4,-111.167998081,-111.167998081,-111.167998081
n2o,-183.663108407,-183.663108407,-183.663108407
na2,-323.681690061,-323.681690061,-323.681690061
nacl,-621.399613764,-621.399613764,-621.399613764
nf3,-352.531906193,-352.531906193,-352.531906193
nh,-54.959243242,-54.959243242,-54.959243242
nh2,-55.557317598,-55.557317598,-55.557317598
nh3,-56.183841425,-56.183841425,-56.183841425
no,-129.247301471,-129.247301474,-129.247301474
no2,-204.021732545,-204.022520714,-204.021732495
o2,-149.606877700,-149.606877700,-149.606830712
o3,-224.238050988,-224.238050988,-224.238050988
oh,-75.381861643,-75.381861642,-75.381861643
p2,-681.089567876,-681.420441453,-681.420441453
pf3,-639.127259038,-639.127259038,-639.127259039
ph2,-341.849446703,-341.849446703,-341.849446703
ph3,-342.447745530,-342.447745530,-342.447745530
prcl1,-577.166092439,-577.166092439,-577.166092439
propane,-118.263284738,-118.263284738,-118.263284738
propene,-117.070676147,-117.070676147,-117.070676147
propyne,-115.861868709,-115.861868709,-115.861868709
pyridine,-246.693765613,-246.693765613,-246.693765613
pyrrole,-208.805891129,-208.805891129,-208.805891129
s2,-795.015398056,-795.015398057,-795.015398057
si2,-577.571386965,-577.717893216,-577.700864990
si2h6,-581.304870168,-581.304870168,-581.304870168
sicl4,-2127.046855787,-2127.046855787,-2127.046855788
sif4,-686.947800384,-686.947800384,-686.947800384
sih2,-289.999700918,-289.999700918,-289.999700918
sih2-triplet,-289.992526376,-289.992526376,-289.992526376
sih3,-290.606043697,-290.606043697,-290.606043698
sih4,-291.225045751,-291.225045751,-291.225045751
sio,-363.775065491,-363.775065491,-363.775065491
so,-472.324067760,-472.324067760,-472.324067760
so2,-547.157906793,-547.157906794,-547.157906794
tbutyl,-156.674363444,-156.674363444,-156.674363444
thiirane,-475.546441235,-475.546441235,-475.546441235
trimeam,-173.268295905,-173.268295905,-173.268295905


################################################################################
# G2-2/6-31G** Converged Energy
################################################################################
system,DIIS,QUOTR
acetamide,-207.986439396,-207.986439396
acetone,-191.969723135,-191.969723135
alcl3,-1620.576009644,-1620.576009644
alf3,-540.449205805,-540.449205805
allene,-115.867551899,-115.867551899
bcl3,-1403.254156988,-1403.254156988
beh,-15.147754755,-15.147754754
benzene,-230.712782707,-230.712782707
bf3,-323.194111899,-323.194111899
butad12,-154.908610777,-154.908610777
butane,-157.313486312,-157.313486312
bicyclobutane,-154.881396936,-154.881396936
spiropentane,-193.930886126,-193.930886126
c2cl4,-1913.602647805,-1913.602647805
c2f4,-473.411673829,-473.411673829
c2h,-76.124191401,-76.149990703
c2h2,-76.819670356,-76.819670356
c2h2o2,-226.589952506,-226.589952507
c2h3,-77.394031113,-77.394031114
c2h4,-78.038186606,-78.038186606
c2h4o,-152.872187641,-152.872187641
c2h5,-78.605308971,-78.605308971
c2h5cl,-538.138983163,-538.138983163
c2h5n,-133.047746957,-133.047746957
c2h6,-79.238029441,-79.238029441
c2n2,-184.577859367,-184.577859367
c3h6,-117.068734587,-117.068734587
2-butyne,-154.916346251,-154.916346251
methylene_cyclopropane,-154.897058454,-154.897058454
cyclobutene,-154.908726766,-154.908726766
cbutane,-156.109049579,-156.109049579
ccl4,-1875.744821128,-1875.744821128
cf3cn,-428.472168690,-428.472168690
cf4,-435.641526263,-435.641526263
ch,-38.270128221,-38.270128220
ch2,-38.925435559,-38.925435559
ch2-1,-38.707047603,-38.876180203
ch2chcl,-536.938319453,-536.938319453
ch2chcn,-169.767393614,-169.767393614
ch2chf,-176.886349776,-176.886349776
ch2cl2,-957.988011676,-957.988011675
ch2co,-151.725746369,-151.725746369
ch2f2,-237.898388652,-237.898388652
ch2o2,-188.766604231,-188.766604231
ch2oh,-114.417933193,-114.417933193
ch3,-39.564399574,-39.564399574
ch3cho,-152.920177594,-152.920177594
ch3cl,-499.097669998,-499.097669998
ch3cn,-131.927439954,-131.927439954
ch3co,-152.300701507,-152.300701506
ch3cocl,-611.833710066,-611.833710066
ch3cof,-251.800053143,-251.800053143
ch3cooh,-227.818214088,-227.818214088
ch3nh2,-95.221077495,-95.221077495
ch3nhch3,-134.250855707,-134.250855707
ch3no2,-243.658692005,-243.658692005
ch3o,-114.425252340,-114.425252339
ch3ocho,-227.792171227,-227.792171227
ch3oh,-115.045245166,-115.045245166
ch3ono,-243.664434989,-243.664434989
ch3s,-437.106181613,-437.106181616
ch3sh,-437.708705759,-437.708705759
ch3sih3,-330.281707029,-330.281707029
ch4,-40.201602044,-40.201602044
chcl3,-1416.871024527,-1416.871024527
chf3,-336.771018356,-336.771018356
cl2,-918.912557660,-918.912557660
clf,-558.818134582,-558.818134582
clf3,-757.407014032,-757.407014032
clno,-588.671026390,-588.671026390
clo,-534.232074494,-534.232074493
cn,-92.173980775,-92.203454872
co,-112.734500016,-112.734500016
co2,-187.628413171,-187.628413171
cos,-510.255873940,-510.255873940
cprop,-115.829291272,-115.829291272
cs,-435.303614064,-435.303614064
cs2,-832.883475743,-832.883475743
dmso,-551.545852014,-551.545852014
etam,-134.261858064,-134.261858064
ethoxy,-153.468512972,-153.468512975
etoh,-154.088551387,-154.088551387
etome,-193.115974345,-193.115974345
etsh,-476.746925607,-476.746925607
f2,-198.672831573,-198.672831573
f2co,-311.610339470,-311.610339470
f2o,-273.444650047,-273.444650047
furan,-228.630134889,-228.630134889
furans,-551.295686205,-551.295686205
h2,-1.131315852,-1.131315852
h2co,-113.867231146,-113.867231146
h2o,-76.022249923,-76.022249923
h2o2,-150.771775590,-150.771775590
h2s,-398.674834177,-398.674834177
hcl,-460.066078993,-460.066078993
hcn,-92.872187512,-92.872187512
hco,,-113.247207476
hf,-100.010340980,-100.010340981
hocl,-534.846258868,-534.846258868
hs,-398.068380255,-398.068380255
isobutane,-157.314024678,-157.314024678
isobute,-156.122985569,-156.122985569
isoproh,-193.131199104,-193.131199104
isopropyl,-117.647092259,-117.647092259
li2,-14.866893017,-14.866893017
lif,-106.934177935,-106.934177935
lih,-7.981329486,-7.981329486
meome,-154.072798784,-154.072798784
mesme,-476.744540227,-476.744540227
n2,-108.935400795,-108.935400795
n2h4,-111.181920046,-111.181920046
n2o,-183.663108407,-183.663108407
na2,-323.681690061,-323.681690061
nacl,-621.399613764,-621.399613764
nf3,-352.531906193,-352.531906193
nh,-54.962470859,-54.962470859
nh2,-55.564424301,-55.564424301
nh3,-56.194896103,-56.194896103
no,-129.247301471,-129.247301468
no2,-204.021732545,-204.022520714
o2,-149.606877700,-149.606877699
o3,-224.238050988,-224.238050988
oh,-75.387750323,-75.387750323
p2,-681.089567876,-681.420441453
pf3,-639.127259038,-639.127259038
ph2,-341.853950472,-341.853950472
ph3,-342.454017460,-342.454017460
prcl1,-577.176949039,-577.176949039
propane,-118.275816315,-118.275816315
propene,-117.080833019,-117.080833019
propyne,-115.868849922,-115.868849922
pyridine,-246.702583618,-246.702583617
pyrrole,-208.817679326,-208.817679326
s2,-795.015398056,-795.015398050
si2,,-577.717893214
si2h6,-581.313377570,-581.313377570
sicl4,-2127.046855787,-2127.046855787
sif4,-686.947800384,-686.947800384
sih2,-290.002567193,-290.002567193
sih2-triplet,-289.995694439,-289.995694439
sih3,-290.610519364,-290.610519364
sih4,-291.230772326,-291.230772326
sio,-363.775065491,-363.775065491
so,-472.324067760,-472.324067758
so2,-547.157906793,-547.157906794
tbutyl,-156.688740004,-156.688740004
thiirane,-475.553131614,-475.553131614
trimeam,-173.282018072,-173.282018072


################################################################################
# G2 subset with Core Hamiltonian Guess - QUOTR
################################################################################
system,energy,N_I,N_F
ch4,-40.195071607,9,14
co,-112.734500016,14,22
f2,-198.672831573,9,12
h2,-1.126786474,3,5
h2o,-75.201757591,10,14
hf,-98.897369831,9,13
li2,-14.866893017,8,10
lih,-7.980866511,8,10
n2,-108.935400795,9,13
nh3,-56.183841425,13,19


################################################################################
# G2 subset with Core Hamiltonian Guess - CIAH
################################################################################
system,energy,N_I,N_F
ch4,-40.195071606998,4,44
co,-112.734500016109,5,87
f2,-198.672831572674,3,31
h2,-1.12678647382368,3,10
h2o,-75.2017575910113,4,54
hf,-98.8973698306942,4,60
li2,-14.8668930174282,3,24
lih,-7.98086651061314,3,20
n2,-108.935400794748,4,43
nh3,-56.183841425181,5,6


################################################################################
# G2-1/6-311++G** Number of Fock Builds
################################################################################
system,DIIS,QUOTR
beh,15,19
c2h2,13,17
c2h4,11,16
c2h6,11,15
ch,29,32
ch2,12,16
ch2-1,22,35
ch3,13,17
ch3cl,12,20
ch3oh,13,19
ch3sh,12,23
ch4,10,14
cl2,13,21
clf,15,22
clo,22,27
cn,40,68
co,15,25
co2,15,19
cs,15,29
f2,15,22
h2co,12,18
h2o,12,16
h2o2,14,22
h2s,11,18
hcl,11,19
hcn,14,21
hco,,53
hf,11,15
hocl,15,21
li2,9,13
lif,11,20
lih,9,12
n2,14,18
n2h4,12,18
na2,10,18
nacl,11,18
nh,15,19
nh2,17,22
nh3,11,16
no,36,136
o2,33,35
oh,16,19
p2,17,89
ph2,15,24
ph3,10,19
s2,23,34
si2,,87
si2h6,10,17
sih2,11,17
sih2-triplet,14,24
sih3,14,22
sih4,10,16
sio,14,23
so,24,34
so2,18,27


################################################################################
# G2-2/6-31G* Number of Fock Builds
################################################################################
system,DIIS,QUOTR,CIAH
acetamide,12,17,35
acetone,13,17,35
alcl3,10,29,28
alf3,10,15,25
allene,12,14,28
bcl3,11,22,29
beh,11,15,39
benzene,13,16,24
bf3,11,14,29
butad12,12,15,27
butane,10,14,25
bicyclobutane,11,14,64
spiropentane,11,14,64
c2cl4,12,24,30
c2f4,12,16,32
c2h,20,63,45
c2h2,11,14,24
c2h2o2,32,35,31
c2h3,19,19,49
c2h4,10,14,24
c2h4o,11,15,29
c2h5,14,15,35
c2h5cl,11,16,29
c2h5n,11,14,27
c2h6,9,13,22
c2n2,16,21,25
c3h6,10,14,24
2-butyne,13,16,29
methylene_cyclopropane,11,14,28
cyclobutene,12,15,27
cbutane,10,14,24
ccl4,12,19,66
cf3cn,14,21,33
cf4,11,15,31
ch,52,22,27
ch2,12,14,30
ch2-1,13,30,25
ch2chcl,14,25,29
ch2chcn,15,19,34
ch2chf,12,15,34
ch2cl2,11,18,30
ch2co,13,17,33
ch2f2,11,14,29
ch2o2,14,16,35
ch2oh,16,20,39
ch3,12,14,23
ch3cho,14,16,35
ch3cl,10,16,28
ch3cn,14,19,30
ch3co,23,26,47
ch3cocl,16,24,39
ch3cof,14,17,35
ch3cooh,13,17,36
ch3nh2,11,14,28
ch3nhch3,11,14,64
ch3no2,15,19,34
ch3o,23,24,54
ch3ocho,14,18,34
ch3oh,11,14,30
ch3ono,17,19,35
ch3s,23,28,36
ch3sh,10,16,27
ch3sih3,10,14,25
ch4,9,12,20
chcl3,11,27,34
chf3,11,14,30
cl2,12,16,24
clf,13,19,28
clf3,16,33,34
clno,18,37,51
clo,19,22,44
cn,36,62,62
co,12,26,66
co2,13,16,29
cos,15,20,33
cprop,12,15,64
cs,14,19,28
cs2,13,19,25
dmso,13,19,35
etam,11,14,55
ethoxy,23,26,54
etoh,11,14,34
etome,11,15,33
etsh,11,16,30
f2,13,17,24
f2co,13,17,33
f2o,14,19,33
furan,13,17,30
furans,14,23,32
h2,7,7,10
h2co,12,15,73
h2o,10,14,28
h2o2,13,16,27
h2s,10,17,25
hcl,9,16,
hcn,13,18,29
hco,,44,53
hf,10,13,28
hocl,14,20,27
hs,12,17,24
isobutane,10,14,63
isobute,11,15,29
isoproh,12,14,34
isopropyl,15,15,35
li2,8,10,23
lif,10,16,31
lih,7,9,24
meome,11,14,30
mesme,11,16,30
n2,13,15,24
n2h4,11,14,64
n2o,16,21,35
na2,8,13,23
nacl,10,15,29
nf3,13,17,77
nh,14,16,30
nh2,14,17,24
nh3,10,13,28
no,28,32,48
no2,64,59,35
o2,25,33,25
o3,24,46,34
oh,15,16,29
p2,24,28,62
pf3,11,17,29
ph2,13,18,28
ph3,9,14,25
prcl1,11,18,29
propane,10,13,22
propene,11,14,55
propyne,12,15,30
pyridine,13,17,33
pyrrole,13,15,34
s2,21,38,64
si2,234,69,29
si2h6,9,13,25
sicl4,11,16,29
sif4,11,18,24
sih2,9,14,22
sih2-triplet,12,18,34
sih3,11,17,29
sih4,8,13,22
sio,12,19,53
so,23,30,50
so2,15,20,29
tbutyl,15,17,34
thiirane,11,17,29
trimeam,11,14,64


################################################################################
# G2-2/6-31G** Number of Fock Builds
################################################################################
system,DIIS,QUOTR
acetamide,13,16
acetone,12,18
alcl3,10,30
alf3,10,15
allene,12,15
bcl3,11,22
beh,11,16
benzene,13,16
bf3,11,14
butad12,12,15
butane,10,14
bicyclobutane,11,15
spiropentane,11,16
c2cl4,12,24
c2f4,12,16
c2h,22,107
c2h2,11,14
c2h2o2,20,40
c2h3,16,21
c2h4,10,13
c2h4o,11,15
c2h5,14,15
c2h5cl,11,17
c2h5n,11,14
c2h6,10,13
c2n2,16,21
c3h6,10,14
2-butyne,12,16
methylene_cyclopropane,12,15
cyclobutene,12,15
cbutane,11,14
ccl4,12,20
cf3cn,14,21
cf4,11,15
ch,27,33
ch2,11,14
ch2-1,13,42
ch2chcl,14,23
ch2chcn,15,19
ch2chf,12,15
ch2cl2,11,22
ch2co,15,17
ch2f2,11,14
ch2o2,14,17
ch2oh,16,21
ch3,11,13
ch3cho,13,17
ch3cl,10,16
ch3cn,14,20
ch3co,25,32
ch3cocl,15,29
ch3cof,14,17
ch3cooh,14,18
ch3nh2,11,14
ch3nhch3,11,14
ch3no2,15,19
ch3o,25,23
ch3ocho,13,18
ch3oh,11,14
ch3ono,17,20
ch3s,25,32
ch3sh,11,18
ch3sih3,10,14
ch4,9,12
chcl3,11,20
chf3,11,14
cl2,12,16
clf,13,19
clf3,16,33
clno,18,37
clo,19,22
cn,36,93
co,12,26
co2,13,16
cos,15,21
cprop,12,15
cs,14,19
cs2,13,19
dmso,12,21
etam,11,14
ethoxy,25,29
etoh,11,14
etome,11,15
etsh,12,16
f2,13,17
f2co,13,17
f2o,14,19
furan,13,17
furans,14,20
h2,5,7
h2co,12,15
h2o,10,14
h2o2,13,16
h2s,9,16
hcl,10,20
hcn,12,20
hco,,40
hf,9,13
hocl,13,19
hs,12,17
isobutane,11,14
isobute,11,15
isoproh,11,15
isopropyl,14,17
li2,8,10
lif,10,16
lih,8,9
meome,11,14
mesme,11,16
n2,13,15
n2h4,11,14
n2o,16,21
na2,8,13
nacl,10,15
nf3,13,17
nh,15,17
nh2,16,19
nh3,10,13
no,28,41
no2,64,61
o2,25,41
o3,24,47
oh,13,16
p2,24,29
pf3,11,17
ph2,13,19
ph3,9,13
prcl1,11,18
propane,10,13
propene,11,14
propyne,13,16
pyridine,14,16
pyrrole,12,17
s2,21,39
si2,,73
si2h6,9,14
sicl4,11,16
sif4,11,18
sih2,10,16
sih2-triplet,12,18
sih3,11,18
sih4,8,14
sio,12,19
so,23,32
so2,15,21
tbutyl,15,17
thiirane,12,16
trimeam,11,15


################################################################################
# G2-1/6-311++G** Number of Iterations
################################################################################
system,DIIS,QUOTR
beh,15,19
c2h2,13,17
c2h4,11,16
c2h6,11,15
ch,29,32
ch2,12,16
ch2-1,22,35
ch3,13,17
ch3cl,12,20
ch3oh,13,19
ch3sh,12,23
ch4,10,14
cl2,13,21
clf,15,22
clo,22,27
cn,40,68
co,15,25
co2,15,19
cs,15,29
f2,15,22
h2co,12,18
h2o,12,16
h2o2,14,22
h2s,11,18
hcl,11,19
hcn,14,21
hco,,53
hf,11,15
hocl,15,21
li2,9,13
lif,11,20
lih,9,12
n2,14,18
n2h4,12,18
na2,10,18
nacl,11,18
nh,15,19
nh2,17,22
nh3,11,16
no,36,136
o2,33,35
oh,16,19
p2,17,89
ph2,15,24
ph3,10,19
s2,23,34
si2,,87
si2h6,10,17
sih2,11,17
sih2-triplet,14,24
sih3,14,22
sih4,10,16
sio,14,23
so,24,34
so2,18,27


################################################################################
# G2-2/6-31G* Number of Iterations
################################################################################
system,DIIS,QUOTR,CIAH
acetamide,12,12,3
acetone,13,12,3
alcl3,10,18,3
alf3,10,11,3
allene,12,11,3
bcl3,11,14,3
beh,11,12,4
benzene,13,12,3
bf3,11,10,3
butad12,12,11,2
butane,10,10,3
bicyclobutane,11,10,2
spiropentane,11,10,2
c2cl4,12,15,3
c2f4,12,12,3
c2h,20,55,4
c2h2,11,11,3
c2h2o2,32,26,3
c2h3,19,16,4
c2h4,10,10,3
c2h4o,11,11,3
c2h5,14,12,3
c2h5cl,11,11,3
c2h5n,11,10,2
c2h6,9,9,3
c2n2,16,16,3
c3h6,10,10,3
2-butyne,13,12,3
methylene_cyclopropane,11,10,2
cyclobutene,12,11,3
cbutane,10,10,3
ccl4,12,13,3
cf3cn,14,15,3
cf4,11,11,4
ch,52,17,2
ch2,12,11,3
ch2-1,13,21,3
ch2chcl,14,16,3
ch2chcn,15,14,3
ch2chf,12,11,3
ch2cl2,11,13,3
ch2co,13,13,3
ch2f2,11,10,3
ch2o2,14,12,3
ch2oh,16,15,3
ch3,12,11,2
ch3cho,14,12,3
ch3cl,10,11,3
ch3cn,14,13,3
ch3co,23,21,3
ch3cocl,16,16,3
ch3cof,14,12,3
ch3cooh,13,12,3
ch3nh2,11,10,3
ch3nhch3,11,10,2
ch3no2,15,14,3
ch3o,23,21,4
ch3ocho,14,13,3
ch3oh,11,10,3
ch3ono,17,15,3
ch3s,23,23,3
ch3sh,10,11,2
ch3sih3,10,10,3
ch4,9,8,2
chcl3,11,16,3
chf3,11,10,3
cl2,12,11,3
clf,13,13,3
clf3,16,22,3
clno,18,24,4
clo,19,17,3
cn,36,53,5
co,12,17,3
co2,13,12,3
cos,15,14,3
cprop,12,11,2
cs,14,13,3
cs2,13,14,3
dmso,13,13,3
etam,11,10,2
ethoxy,23,23,4
etoh,11,10,3
etome,11,11,3
etsh,11,11,3
f2,13,13,3
f2co,13,12,3
f2o,14,14,3
furan,13,13,2
furans,14,15,3
h2,7,5,3
h2co,12,11,3
h2o,10,10,3
h2o2,13,12,2
h2s,10,12,3
hcl,9,11,
hcn,13,12,3
hco,,33,4
hf,10,9,3
hocl,14,14,2
hs,12,12,2
isobutane,10,10,2
isobute,11,11,3
isoproh,12,10,3
isopropyl,15,12,3
li2,8,7,3
lif,10,11,4
lih,7,7,3
meome,11,10,3
mesme,11,11,3
n2,13,12,3
n2h4,11,10,2
n2o,16,15,3
na2,8,9,3
nacl,10,10,3
nf3,13,12,3
nh,14,13,3
nh2,14,14,2
nh3,10,9,3
no,28,25,4
no2,64,50,3
o2,25,24,2
o3,24,32,3
oh,15,13,3
p2,24,21,2
pf3,11,12,3
ph2,13,14,2
ph3,9,10,2
prcl1,11,12,3
propane,10,9,2
propene,11,10,2
propyne,12,11,3
pyridine,13,13,3
pyrrole,13,11,3
s2,21,30,2
si2,234,53,3
si2h6,9,9,3
sicl4,11,11,3
sif4,11,12,3
sih2,9,10,3
sih2-triplet,12,13,3
sih3,11,13,3
sih4,8,9,3
sio,12,14,5
so,23,24,4
so2,15,15,3
tbutyl,15,14,3
thiirane,11,12,3
trimeam,11,10,2


################################################################################
# G2-2/6-31G** Number of Iterations
################################################################################
system,DIIS,QUOTR
acetamide,13,12
acetone,12,13
alcl3,10,19
alf3,10,11
allene,12,11
bcl3,11,14
beh,11,13
benzene,13,12
bf3,11,10
butad12,12,11
butane,10,10
bicyclobutane,11,11
spiropentane,11,12
c2cl4,12,15
c2f4,12,12
c2h,22,96
c2h2,11,11
c2h2o2,20,24
c2h3,16,18
c2h4,10,10
c2h4o,11,11
c2h5,14,12
c2h5cl,11,12
c2h5n,11,10
c2h6,10,9
c2n2,16,16
c3h6,10,10
2-butyne,12,12
methylene_cyclopropane,12,11
cyclobutene,12,11
cbutane,11,10
ccl4,12,14
cf3cn,14,15
cf4,11,11
ch,27,26
ch2,11,11
ch2-1,13,30
ch2chcl,14,15
ch2chcn,15,14
ch2chf,12,11
ch2cl2,11,15
ch2co,15,13
ch2f2,11,10
ch2o2,14,12
ch2oh,16,16
ch3,11,10
ch3cho,13,13
ch3cl,10,11
ch3cn,14,14
ch3co,25,28
ch3cocl,15,19
ch3cof,14,12
ch3cooh,14,13
ch3nh2,11,10
ch3nhch3,11,10
ch3no2,15,14
ch3o,25,20
ch3ocho,13,13
ch3oh,11,10
ch3ono,17,15
ch3s,25,27
ch3sh,11,12
ch3sih3,10,10
ch4,9,8
chcl3,11,15
chf3,11,10
cl2,12,11
clf,13,13
clf3,16,22
clno,18,24
clo,19,17
cn,36,82
co,12,17
co2,13,12
cos,15,15
cprop,12,11
cs,14,13
cs2,13,14
dmso,12,14
etam,11,10
ethoxy,25,26
etoh,11,10
etome,11,11
etsh,12,11
f2,13,13
f2co,13,12
f2o,14,14
furan,13,13
furans,14,14
h2,5,5
h2co,12,11
h2o,10,10
h2o2,13,12
h2s,9,11
hcl,10,15
hcn,12,14
hco,,30
hf,9,9
hocl,13,13
hs,12,12
isobutane,11,10
isobute,11,11
isoproh,11,11
isopropyl,14,14
li2,8,7
lif,10,11
lih,8,7
meome,11,10
mesme,11,11
n2,13,12
n2h4,11,10
n2o,16,15
na2,8,9
nacl,10,10
nf3,13,12
nh,15,14
nh2,16,16
nh3,10,9
no,28,34
no2,64,50
o2,25,32
o3,24,33
oh,13,13
p2,24,22
pf3,11,12
ph2,13,15
ph3,9,9
prcl1,11,13
propane,10,9
propene,11,10
propyne,13,12
pyridine,14,12
pyrrole,12,13
s2,21,31
si2,,56
si2h6,9,10
sicl4,11,11
sif4,11,12
sih2,10,12
sih2-triplet,12,14
sih3,11,14
sih4,8,10
sio,12,14
so,23,26
so2,15,16
tbutyl,15,13
thiirane,12,11
trimeam,11,11


################################################################################
# [Fm(NO3)]^2+ - QUOTR
################################################################################
seed,seed value,guess,energy
1,123,all perturbed,-35045.702306601
2,124,all perturbed,-35045.703224360
3,125,all perturbed,-35045.702360400
4,126,all perturbed,-35045.703158956
5,127,all perturbed,-35045.702822835
6,128,all perturbed,-35045.702685429
7,129,all perturbed,-35045.702658948
1,123,valence perturbed,-35045.639170623
2,124,valence perturbed,-35045.639267636
3,125,valence perturbed,-35045.702017365
4,126,valence perturbed,-35045.639231423
5,127,valence perturbed,-35045.639218525
6,128,valence perturbed,-35045.638941279
7,129,valence perturbed,-35045.701755785


